Symbolic Snapshot Ensembles

Inductive logic programming (ILP) is a form of logical machine learning. Most ILP algorithms learn a single hypothesis from a single training run. Ensemble methods train an ILP algorithm multiple times to learn multiple hypotheses. In this paper, we train an ILP algorithm only once and save intermediate hypotheses. We then combine the hypotheses using a minimum description length weighting scheme. Our experiments on multiple benchmarks, including game playing and visual reasoning, show that our approach improves predictive accuracy by 4% with less than 1% computational overhead.

==> diff_bagging_ranked_errorsize.txt <==
n     mean   minus   plus   Task
 0.00  5.40   3.14    3.14     1d_mc_9
 0.35  4.00   1.24    1.24    1d_1c_14
 0.70  1.00   -0.00    0.00      amine0
 1.05  1.00   -0.00    0.00     acetyl3
 1.40  1.00   -0.00    0.00        men1
 1.75  0.20   0.39    0.39       iggp2
 2.10  0.00   -0.00    0.00    1d_1c_37
 2.45  0.00   -0.00    0.00      amine2
 2.80  0.00   -0.00    0.00 noisy-dropk
 3.15  0.00   -0.00    0.00       yeast
 3.50  0.00   -0.00    0.00      amine4
 3.85  0.00   -0.00    0.00       iggp5
 4.20  0.00   -0.00    0.00       iggp1
 4.55  0.00   -0.00    0.00     acetyl1
 4.90  0.00   -0.00    0.00     acetyl0
 5.25  0.00   -0.00    0.00     acetyl2
 5.60  0.00   -0.00    0.00     acetyl4
 5.95  0.00   -0.00    0.00      amine1
 6.30  0.00   -0.00    0.00       iggp6
 6.65  0.00   -0.00    0.00       iggp3
 7.00  0.00   -0.00    0.00       iggp4
 7.35  0.00   -0.00    0.00   1d_fill_8
 7.70  0.00   -0.00    0.00      toxic1
 8.05  0.00   -0.00    0.00      toxic4
 8.40  0.00   -0.00    0.00        men0
 8.75  0.00   -0.00    0.00        men4
 9.10  0.00   -0.00    0.00      toxic0
 9.45  0.00   -0.00    0.00        men2
 9.80  0.00   -0.00    0.00        men3
10.15  0.00   -0.00    0.00  1d_fill_37
10.50  0.00   -0.00    0.00    1d_mc_18
10.85  0.00   -0.00    0.00      toxic3
11.20 -0.33   -0.00    0.00    drugdrug
11.55 -1.00   -0.00    0.00     wn18rr3
11.90 -1.00   -0.00    0.00     wn18rr1
12.25 -1.00   -0.00    0.00      amine3
12.60 -1.00   -0.00    0.00      toxic2



==> diff_bagging_ranked_lex.txt <==
n     mean     minus     plus     Task
 0.00       46.00        0.00        0.00  yeast
 0.35       36.00        0.00        0.00  iggp3
 0.70       34.00        0.00        0.00  iggp2
 1.05       30.00        0.00        0.00  iggp5
 1.40       27.00        0.00        0.00  iggp1
 1.75       25.00        0.00        0.00  drugdrug
 2.10       23.00        0.00        0.00  toxic1
 2.45       20.00        0.00        0.00  amine1
 2.80       18.00        0.00        0.00  toxic4
 3.15       17.00        0.00        0.00  amine3
 3.50       17.00        0.00        0.00  toxic2
 3.85       15.00        0.00        0.00  toxic0
 4.20       14.00        0.00        0.00  amine4
 4.55       12.50        2.94        2.94  acetyl2
 4.90       12.00        0.00        0.00  acetyl4
 5.25       12.00        0.00        0.00  toxic3
 5.60        8.75        7.35        7.35  acetyl0
 5.95        8.17        0.33        0.33  men4
 6.30        8.00        0.00        0.00  acetyl3
 6.65        8.00        0.00        0.00  men2
 7.00        7.00        0.00        0.00  noisy-dropk
 7.35        6.00        0.83        0.83  amine2
 7.70        4.00        0.00        0.00  amine0
 8.05        4.00        0.00        0.00  men3
 8.40        3.67        7.19        7.19  acetyl1
 8.75        1.00        0.00        0.00  1d_1c_14
 9.10        0.00        0.00        0.00  wn18rr1
 9.45        0.00        0.00        0.00  wn18rr3
 9.80        0.00        0.00        0.00  iggp4
10.15        0.00        0.00        0.00  iggp6
10.50        0.00        0.00        0.00  1d_1c_37
10.85        0.00        0.00        0.00  1d_mc_9
11.20        0.00        0.00        0.00  1d_mc_18
11.55        0.00        0.00        0.00  1d_fill_37
11.90       -0.80        0.39        0.39  1d_fill_8
12.25       -1.00        0.00        0.00  men0
12.60       -5.00        0.00        0.00  men1


==> diff_bagging_ranked_mdl.txt <==
n     mean   minus   plus   Task
0.00  3.000   2.400   2.400  1d_1c_37
0.35  2.000   0.000   0.000  men3
0.70  2.000   0.000   0.000  toxic1
1.05  1.667   0.826   0.826  amine2
1.40  1.167   0.327   0.327  men4
1.75  1.000   1.960   1.960  amine0
2.10  1.000   0.000   0.000  1d_fill_37
2.45  0.330   0.000   0.000  drugdrug
2.80  0.167   1.178   1.178  acetyl2
3.15  0.167   0.327   0.327  toxic0
3.50  0.000   0.000   0.000  yeast
3.85  0.000   0.000   0.000  noisy-dropk
4.20  0.000   0.000   0.000  wn18rr1
4.55  0.000   0.000   0.000  wn18rr3
4.90  0.000   0.000   0.000  iggp1
5.25  0.000   0.000   0.000  iggp2
5.60  0.000   0.000   0.000  iggp3
5.95  0.000   0.000   0.000  iggp4
6.30  0.000   0.000   0.000  iggp5
6.65  0.000   0.000   0.000  iggp6
7.00  0.000   0.000   0.000  acetyl0
7.35  0.000   0.000   0.000  acetyl3
7.70  0.000   0.000   0.000  acetyl4
8.05  0.000   0.000   0.000  amine1
8.40  0.000   0.000   0.000  amine3
8.75  0.000   0.000   0.000  amine4
9.10  0.000   0.000   0.000  men0
9.45  0.000   0.000   0.000  men1
9.80  0.000   0.000   0.000  men2
10.15 0.000   0.000   0.000  toxic2
10.50 0.000   0.000   0.000  toxic3
10.85 0.000   0.000   0.000  1d_1c_14
11.20 0.000   0.000   0.000  1d_mc_9
11.55 0.000   0.000   0.000  1d_mc_18
11.90 0.000   0.000   0.000  1d_fill_8
12.25 -0.500  0.438   0.438  toxic4
12.60 -0.833  0.327   0.327  acetyl1


==> diff_ranked_errorsize.txt <==
n     mean   minus   plus   Task
0.00  6.400   3.136   3.136  1d_denoising_mc9
0.35  2.000   1.240   1.240  1d_denoising_1c14
0.70  1.000   0.000   0.000  1d_fill37
1.05  0.200   0.392   0.392  iggp-gt_centipede-goal
1.40  0.000   0.000   0.000  1d_denoising_1c37
1.75  0.000   0.000   0.000  1d_denoising_mc18
2.10  0.000   0.000   0.000  1d_fill8
2.45  0.000   0.000   0.000  acetyl0
2.80  0.000   0.000   0.000  acetyl1
3.15  0.000   0.000   0.000  acetyl2
3.50  0.000   0.000   0.000  acetyl3
3.85  0.000   0.000   0.000  acetyl4
4.20  0.000   0.000   0.000  amine0
4.55  0.000   0.000   0.000  amine1
4.90  0.000   0.000   0.000  amine2
5.25  0.000   0.000   0.000  amine3
5.60  0.000   0.000   0.000  amine4
5.95  0.000   0.000   0.000  mem0
6.30  0.000   0.000   0.000  mem1
6.65  0.000   0.000   0.000  mem2
7.00  0.000   0.000   0.000  mem3
7.35  0.000   0.000   0.000  mem4
7.70  0.000   0.000   0.000  toxic0
8.05  0.000   0.000   0.000  toxic1
8.40  0.000   0.000   0.000  toxic2
8.75  0.000   0.000   0.000  toxic3
9.10  0.000   0.000   0.000  toxic4
9.45  0.000   0.000   0.000  iggp-connect4team-next-control
9.80  0.000   0.000   0.000  iggp-hextforthree-next-control
10.15 0.000   0.000   0.000  iggp-polgrimage-goal
10.50 0.000   0.000   0.000  iggp-rps-next-score
10.85 0.000   0.000   0.000  noisy-dropk-20
11.20 0.000   0.000   0.000  noisy_yeast
11.55 0.000   0.000   0.000  noisy-wn18rr1
11.90 0.000   0.000   0.000  noisy-wn18rr3
12.25 -1.333  0.413   0.413  noisy_drugdrug


==> diff_ranked_lexfnsize.txt <==
n     mean   minus   plus   Task
0.00  46.000  0.000  0.000  noisy_yeast
0.35  36.000  0.000  0.000  iggp-hextforthree-next-control
0.70  34.000  0.000  0.000  iggp-gt_centipede-goal
1.05  30.000  0.000  0.000  iggp-rps-next-score
1.40  27.000  0.000  0.000  iggp-connect4team-next-control
1.75  26.000  0.000  0.000  noisy-wn18rr3
2.10  23.000  0.000  0.000  toxic1
2.45  20.000  0.000  0.000  amine1
2.80  18.000  0.000  0.000  toxic4
3.15  17.000  0.000  0.000  amine3
3.50  17.000  0.000  0.000  toxic2
3.85  15.000  0.000  0.000  toxic0
4.20  15.000  0.000  0.000  noisy_drugdrug
4.55  14.000  0.000  0.000  amine4
4.90  12.500 2.940  2.940  acetyl2
5.25  12.000  0.000  0.000  acetyl4
5.60  12.000  0.000  0.000  toxic3
5.95   8.750 7.350  7.350  acetyl0
6.30   8.000  0.000  0.000  acetyl3
6.65   8.000  0.000  0.000  mem2
7.00   8.000  0.000  0.000  mem4
7.35   7.000  0.000  0.000  noisy-dropk-20
7.70   6.000  0.000  0.000  amine2
8.05   4.000  0.000  0.000  amine0
8.40   4.000  0.000  0.000  mem3
8.75   3.667 7.187  7.187  acetyl1
9.10   0.200 0.392  0.392  1d_fill8
9.45   0.000  0.000  0.000  1d_denoising_1c14
9.80   0.000  0.000  0.000  1d_denoising_1c37
10.15  0.000  0.000  0.000  1d_denoising_mc9
10.50  0.000  0.000  0.000  1d_denoising_mc18
10.85  0.000  0.000  0.000  1d_fill37
11.20  0.000  0.000  0.000  iggp-polgrimage-goal
11.55  0.000  0.000  0.000  noisy-wn18rr1
11.90 -1.000  0.000  0.000  mem0
12.25 -5.000  0.000  0.000  mem1


==> diff_ranked_mdl.txt <==
n      mean   minus   plus   Task
0.00   3.000   2.400   2.400  1d_denoising_1c37
0.35   3.000   0.000   0.000  noisy-dropk-20
0.70   2.000   0.000   0.000  acetyl4
1.05   2.000   2.479   2.479  amine0
1.40   1.833   0.935   0.935  amine2
1.75   1.667   1.490   1.490  acetyl2
2.10   1.000   0.000   0.000  mem3
2.45   1.000   0.000   0.000  1d_fill37
2.80   0.667   0.413   0.413  toxic4
3.15   0.333   0.413   0.413  mem4
3.50   0.333   0.413   0.413  noisy_drugdrug
3.85   0.200   0.392   0.392  1d_fill8
4.20   0.167   0.327   0.327  acetyl1
4.55   0.167   0.327   0.327  toxic0
4.90   0.000   0.000   0.000  1d_denoising_1c14
5.25   0.000   0.000   0.000  1d_denoising_mc9
5.60   0.000   0.000   0.000  1d_denoising_mc18
5.95   0.000   0.000   0.000  1d_fill8
6.30   0.000   0.000   0.000  acetyl0
6.65   0.000   0.000   0.000  acetyl3
7.00   0.000   0.000   0.000  amine1
7.35   0.000   0.000   0.000  amine3
7.70   0.000   0.000   0.000  amine4
8.05   0.000   0.000   0.000  mem0
8.40   0.000   0.000   0.000  mem1
8.75   0.000   0.000   0.000  mem2
9.10   0.000   0.000   0.000  toxic1
9.45   0.000   0.000   0.000  toxic2
9.80   0.000   0.000   0.000  toxic3
10.15  0.000   0.000   0.000  iggp-connect4team-next-control
10.50  0.000   0.000   0.000  iggp-gt_centipede-goal
10.85  0.000   0.000   0.000  iggp-hextforthree-next-control
11.20  0.000   0.000   0.000  iggp-polgrimage-goal
11.55  0.000   0.000   0.000  iggp-rps-next-score
11.90  0.000   0.000   0.000  noisy_yeast
12.25  0.000   0.000   0.000  noisy-wn18rr1
12.60  0.000   0.000   0.000  noisy-wn18rr3



==> diff_testopt_minus_ensemble_errorsize_sort.txt <==
0.02
0.0
0.01
0.0
0.0
0.0
0.02
0.01
0.03
0.01
0.01
0.01
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> diff_testopt_minus_ensemble_fnsize_sort.txt <==
0.07
0.02
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> diff_testopt_minus_ensemble_mdl_sort.txt <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.02
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> diff_worst_minus_ensemble_errorsize_sort.txt <==
0
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.01
-0.02
-0.02
-0.03
-0.03
-0.03
-0.04
-0.04
-0.05
-0.05
-0.06
-0.06
-0.12


==> diff_worst_minus_ensemble_fnsize_sort.txt <==
0
-0.03
-0.08
-0.1
-0.11
-0.17
-0.21
-0.23
-0.23
-0.25
-0.26
-0.27
-0.28
-0.3
-0.32
-0.33
-0.33
-0.35
-0.39
-0.41


==> diff_worst_minus_ensemble_mdl_sort.txt <==
-0.07
-0.09
-0.1
-0.12
-0.13
-0.16
-0.17
-0.18
-0.18
-0.18
-0.19
-0.2
-0.21
-0.22
-0.24
-0.24
-0.26
-0.3
-0.33
-0.35

